Supersymmetry and the Spectral Action. On a geometrical interpretation of the MSSM

This PhD thesis aims at combining the framework of noncommutative geometry and supersymmetry. A particular class of non-commutative geometries called almost-commutative geometries can be used to describe particle theories. This thesis contains a systematic search for such almost-commutative geometries whose corresponding spectral action exhibits supersymmetry. Chapter 2 discusses extensions of the Standard Model in the context of noncommutative geometry in general. In Chapter three a framework is developed to build and analyze potential supersymmetric theories. Chapter 4 covers supersymmetry breaking mechanisms in this context. Finally, the approach of Chapter three is applied to what is to yield the non-commutative version of the MSSM in Chapter 5.

==> gfx/MSSM_bb3_compact.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MSSM_bb3_compact.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{184.80570068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96578051)%
    \put(0,0){\includegraphics[width=\unitlength]{MSSM_bb3_compact.pdf}}%
    \put(0.41290725,0.97428903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}$\end{minipage}}}%
    \put(0.15510726,0.95697355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.65339165,0.95736314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.91984927,0.95697355){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.00165307,0.60823152){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}^o$\end{minipage}}}%
    \put(0.00165307,0.34582623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18471866\unitlength}\raggedright $2^o$\end{minipage}}}%
    \put(0.00165307,0.85310479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1^o$\end{minipage}}}%
    \put(0.00165307,0.08342103){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3^o$\end{minipage}}}%
    \put(0.31755547,0.09127408){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $d_R$\end{minipage}}}%
    \put(0.59042865,0.07168096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $q_L$\end{minipage}}}%
    \put(0.17890135,0.13011998){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $u_R$\end{minipage}}}%
    \put(0.32571903,0.73164935){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18954412\unitlength}\raggedright $\nu_R$\end{minipage}}}%
    \put(0.47779732,0.83652727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $e_R$\end{minipage}}}%
    \put(0.73416102,0.84794009){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $l_L$\end{minipage}}}%
    \put(0.27062259,0.40736144){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31484371\unitlength}\raggedright $h_u$\end{minipage}}}%
    \put(0.46947952,0.32074554){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.31484371\unitlength}\raggedright $h_d$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/MSSM_bb4_compact.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MSSM_bb4_compact.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{184.80570068bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96118178)%
    \put(0,0){\includegraphics[width=\unitlength]{MSSM_bb4_compact.pdf}}%
    \put(0.41290725,0.96886569){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}$\end{minipage}}}%
    \put(0.15510726,0.9515502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.65339165,0.9519398){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.91984927,0.9515502){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.00165307,0.60280818){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35486079\unitlength}\raggedright $\overline{1}^o$\end{minipage}}}%
    \put(0.00165307,0.34040289){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18471866\unitlength}\raggedright $2^o$\end{minipage}}}%
    \put(0.00165307,0.84768145){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $1^o$\end{minipage}}}%
    \put(0.00165307,0.07799769){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13966408\unitlength}\raggedright $3^o$\end{minipage}}}%
    \put(0.21996372,0.83250403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18954412\unitlength}\raggedright $\nu_R$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/bb2-2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.0, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'block2-2-newer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{251.9413852pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.88479972)%
    \put(0,0){\includegraphics[width=\unitlength]{block2-2-newer.pdf}}%
    \put(0.46506553,0.64396631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $C_{iij}$\end{minipage}}}%
    \put(0.88235659,0.36773463){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $C_{ijj}$\end{minipage}}}%
    \put(0.2409026,0.891166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(0.81623287,0.891166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_j$\end{minipage}}}%
    \put(-0.00229416,0.69059954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(-0.00229416,0.09960676){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28049505\unitlength}\raggedright $N_j$\end{minipage}}}%
  \end{picture}%
\endgroup


==> gfx/bb2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bb2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{520.371004bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3982235)%
    \put(0,0){\includegraphics[width=\unitlength]{bb2.pdf}}%
    \put(0.22013598,0.29971577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{iij}$\end{minipage}}}%
    \put(0.32492886,0.15060254){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{ijj}$\end{minipage}}}%
    \put(0.10238169,0.39624118){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(0.37777129,0.39839349){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j$\end{minipage}}}%
    \put(-0.00111073,0.31594302){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i^o$\end{minipage}}}%
    \put(-0.00111073,0.02667731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j^o$\end{minipage}}}%
    \put(0.79645833,0.30262806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{iij}$\end{minipage}}}%
    \put(0.90125121,0.15351483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $C_{ijj}$\end{minipage}}}%
    \put(0.67870404,0.39915347){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i$\end{minipage}}}%
    \put(0.95409363,0.40130578){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j$\end{minipage}}}%
    \put(0.57521162,0.31885531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_i^o$\end{minipage}}}%
    \put(0.57521162,0.02958959){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13580371\unitlength}\raggedright $N_j^o$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/bb5-path3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bb5-path3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{227.50106558bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.90259255)%
    \put(0,0){\includegraphics[width=\unitlength]{bb5-path3.pdf}}%
    \put(0.15891992,0.87614872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_i$}}}%
    \put(0.52623995,0.87614872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_j$}}}%
    \put(0.89356009,0.87614872){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_k$}}}%
    \put(-0.00256702,0.7163262){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_i^o$}}}%
    \put(-0.00256702,0.38493806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_j^o$}}}%
    \put(-0.00256702,0.04651695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$N_k^o$}}}%
    \put(0.61846122,0.79632507){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20653379\unitlength}\raggedright $\mu$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/higgs_self.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'higgs_self.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{331.2bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42402512)%
    \put(0,0){\includegraphics[width=\unitlength]{higgs_self.pdf}}%
    \put(0.06922463,0.30531908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19881666\unitlength}\raggedright $h$\end{minipage}}}%
    \put(0.85914272,0.30531908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19881666\unitlength}\raggedright $h$\end{minipage}}}%
    \put(0.55066176,0.43330304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19881666\unitlength}\raggedright $f_L$\end{minipage}}}%
    \put(0.55066176,0.05193492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27538792\unitlength}\raggedright $\bar f_R$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/intro_theory_cube.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intro_theory_cube.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{347.744368bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6799535)%
    \put(0,0){\includegraphics[width=\unitlength]{intro_theory_cube.pdf}}%
    \put(0.61743389,0.38582673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15149594\unitlength}\raggedright $c = \infty$\end{minipage}}}%
    \put(-0.0016591,0.13541492){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23273286\unitlength}\raggedright $c \ne \infty$\end{minipage}}}%
    \put(0.55576471,0.6431847){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15149594\unitlength}\raggedright $\hbar \ne 0$\end{minipage}}}%
    \put(0.55243035,0.04266359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15149594\unitlength}\raggedright $\hbar = 0$\end{minipage}}}%
    \put(0.14102886,0.28110155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23273286\unitlength}\raggedright $G = 0$\end{minipage}}}%
    \put(0.8852907,0.15227184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23273286\unitlength}\raggedright $G \ne 0$\end{minipage}}}%
    \put(0.32625867,0.66773479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10442136\unitlength}\raggedright $QM$\end{minipage}}}%
    \put(0.086144,0.48567182){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10442136\unitlength}\raggedright $QFT$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/intro_theory_cube_color.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'intro_theory_cube_color.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{376.47901324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59024661)%
    \put(0,0){\includegraphics[width=\unitlength]{intro_theory_cube_color.pdf}}%
    \put(0.23672474,0.29603169){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2149696\unitlength}\raggedright $c \ne \infty$\end{minipage}}}%
    \put(0.29464105,0.42984776){\color[rgb]{0.03921569,0.80392157,0}\makebox(0,0)[lt]{\begin{minipage}{0.13993306\unitlength}\raggedright $\hbar \ne 0$\end{minipage}}}%
    \put(0.53567418,0.30027567){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\begin{minipage}{0.2149696\unitlength}\raggedright $G \ne 0$\end{minipage}}}%
    \put(0.22318439,0.59446657){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09645143\unitlength}\raggedright $QM$\end{minipage}}}%
    \put(-0.00155647,0.3833034){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09645143\unitlength}\raggedright $QFT$\end{minipage}}}%
    \put(0.56716464,0.03634851){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41045816\unitlength}\raggedright $GR$\end{minipage}}}%
    \put(0.00641761,0.06534431){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41045816\unitlength}\raggedright $SR$\end{minipage}}}%
    \put(0.80802237,0.27544838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41045816\unitlength}\raggedright $\text{Newt. Grav.}$\end{minipage}}}%
    \put(0.2422149,0.04332741){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.41045816\unitlength}\raggedright $\text{CM}$\end{minipage}}}%
    \put(0.52865253,0.54747194){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27230389\unitlength}\raggedright $QG$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/spectral_triple.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spectral_triple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{447.69353215bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32910065)%
    \put(0,0){\includegraphics[width=\unitlength]{spectral_triple.pdf}}%
    \put(0.34575284,0.20371529){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20448793\unitlength}\raggedright $\A$\end{minipage}}}%
    \put(0.4924567,0.30824795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20448793\unitlength}\raggedright $\H$\end{minipage}}}%
    \put(0.6331052,0.206583){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20448793\unitlength}\raggedright $D$\end{minipage}}}%
    \put(0.5806691,0.03792954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20448793\unitlength}\raggedright $J$\end{minipage}}}%
    \put(0.40618713,0.03551038){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20448793\unitlength}\raggedright $\gamma$\end{minipage}}}%
    \put(0.07480947,0.29522891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.40508366\unitlength}\raggedright $\A : \H \to \H$ \end{minipage}}}%
    \put(0.0747939,0.23418119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33100216\unitlength}\raggedright $D^* = D$, comp. res.\end{minipage}}}%
    \put(0.07481985,0.17304835){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.24352302\unitlength}\raggedright $JD = \epsilon' DJ$\end{minipage}}}%
    \put(0.0747985,0.05090435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21436328\unitlength}\raggedright $[\gamma, \A] = 0$\end{minipage}}}%
    \put(0.07479488,0.11200893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.28686856\unitlength}\raggedright $J\gamma = \epsilon'' \gamma J$\end{minipage}}}%
    \put(0.79334259,0.17357323){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22854908\unitlength}\raggedright $J^2 = \epsilon \id_{\H}$\end{minipage}}}%
    \put(0.63664275,0.0436391){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32612241\unitlength}\raggedright $a^o = Ja^*J^*, [a, b^o] = 0$ \end{minipage}}}%
    \put(0.70840634,0.29277875){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.33730699\unitlength}\raggedright $\gm^* = \gm, \gm^2 = \id_{\H}$\end{minipage}}}%
    \put(0.77564553,0.10502246){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2419468\unitlength}\raggedright $\gamma D = - D\gamma$\end{minipage}}}%
    \put(0.7507979,0.23496095){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25534452\unitlength}\raggedright $[a, D] \in \mathcal{B}(\H)$\end{minipage}}}%
    \put(0.42188471,0.25937287){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.57337525,0.25940301){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.61617632,0.12378038){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.49808663,0.0345685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.37638721,0.12429603){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $5$\end{minipage}}}%
    \put(0.46054989,0.12068631){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $10$\end{minipage}}}%
    \put(0.52438608,0.12223334){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $9$\end{minipage}}}%
    \put(0.54037202,0.17586358){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $8$\end{minipage}}}%
    \put(0.49757095,0.20680412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $7$\end{minipage}}}%
    \put(0.45116017,0.1758636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $6$\end{minipage}}}%
    \put(0.02209674,0.28772927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.02403744,0.22947558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.02405489,0.16734049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.02403744,0.10520539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.02405489,0.0430703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $5$\end{minipage}}}%
    \put(0.9652825,0.28833122){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $6$\end{minipage}}}%
    \put(0.9672232,0.23007754){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $7$\end{minipage}}}%
    \put(0.96724065,0.16794244){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $8$\end{minipage}}}%
    \put(0.9672232,0.10580735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $9$\end{minipage}}}%
    \put(0.96156821,0.04367226){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09141963\unitlength}\raggedright $10$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> gfx/sphere.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sphere.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{465.49337276bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89641637)%
    \put(0,0){\includegraphics[width=\unitlength]{sphere.pdf}}%
    \put(0.9535773,0.15323146){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2856507\unitlength}\raggedright $S^2$\end{minipage}}}%
    \put(0.90704595,0.56038062){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21068351\unitlength}\raggedright $T_xS^2$\end{minipage}}}%
    \put(0.43009979,0.55133285){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18612531\unitlength}\raggedright $x$\end{minipage}}}%
  \end{picture}%
\endgroup%

